Spectral origin of conformal invariance in active nematic turbulence

Zero-vorticity contours in the collective flows of living cells obey Schramm-Loewner evolution with diffusivity $\kappa = 6$ and thus fall in the universality class of critical percolation. This observation is surprising because the underlying vorticity field has long-range correlations that, according to the Weinrib-Halperin criterion, should alter the universality class. Here we propose a spectral explanation for this apparent paradox in two-dimensional active nematic turbulence. The universal energy spectrum $E(q) \sim q^{-1}$ implies sign-field correlations whose decay exponent $a = 3/2$ matches the Weinrib-Halperin marginal threshold $2/\nu_0 = 3/2$ for two-dimensional percolation. At this marginal point the long-range correlations are irrelevant under renormalization, so the system flows to the uncorrelated percolation fixed point. Gaussian surrogate fields with the same spectrum confirm $a = 3/2$ to three significant figures, and left-passage analysis of their zero-vorticity interfaces yields $\kappa = 5.98 \pm 0.08$, consistent with SLE_6.

==> fig1a_data.dat <==
r csigma canalytic
2.500000 4.41164890e-01 4.01407090e-01
3.500000 2.37948449e-01 2.00778279e-01
4.500000 8.10101467e-02 4.43451499e-02
5.500000 3.70767327e-02 5.25762237e-02
6.500000 8.16828274e-02 8.44194399e-02
7.500000 6.88985529e-02 6.42559305e-02
8.500000 2.50904804e-02 1.95606880e-02
9.500000 1.67146030e-02 2.14222528e-02
10.500000 3.83364381e-02 4.04700494e-02
11.500000 3.60051855e-02 3.40492172e-02
12.500000 1.58617542e-02 1.14919025e-02
13.500000 9.36113383e-03 1.22319699e-02
14.500000 2.36012578e-02 2.47823944e-02
15.500000 2.23597896e-02 2.18371707e-02
16.500000 9.97821159e-03 7.75824424e-03
17.500000 5.88488793e-03 8.13628704e-03
18.500000 1.62335101e-02 1.71385839e-02
19.500000 1.56564980e-02 1.55102115e-02
20.500000 6.95570391e-03 5.68238242e-03
21.500000 4.85269961e-03 5.90517503e-03
22.500000 1.20975333e-02 1.27510015e-02
23.500000 1.19571625e-02 1.17418398e-02
24.500000 5.51411555e-03 4.39075631e-03
25.500000 3.49092247e-03 4.53479626e-03
26.500000 9.48039968e-03 9.96146067e-03
27.500000 9.27084846e-03 9.28589724e-03
28.500000 4.22010491e-03 3.52350612e-03
29.500000 2.78829300e-03 3.62287906e-03
30.500000 7.60628473e-03 8.05909296e-03
31.500000 7.59190955e-03 7.58096601e-03
32.500000 3.28108131e-03 2.90827679e-03
33.500000 2.46046517e-03 2.98021057e-03
34.500000 6.34948589e-03 6.69361065e-03
35.500000 6.35093473e-03 6.34067789e-03
36.500000 2.82896095e-03 2.45328893e-03
38.500000 5.38701757e-03 5.67446911e-03
39.500000 5.39584903e-03 5.40522832e-03
40.500000 2.47790903e-03 2.10566027e-03
42.500000 4.63121913e-03 4.89004425e-03
43.500000 4.64584787e-03 4.67913879e-03
45.500000 1.55307222e-03 1.86612396e-03
46.500000 4.01546563e-03 4.27105660e-03
48.500000 1.83179085e-03 1.61448578e-03
49.500000 1.33814559e-03 1.64125557e-03
51.500000 3.57148175e-03 3.63481822e-03
53.500000 1.21542722e-03 1.45817404e-03
55.500000 3.21660683e-03 3.24989885e-03
56.500000 1.38748858e-03 1.28842232e-03
58.500000 2.87622970e-03 3.02404407e-03
60.500000 1.29671652e-03 1.16437202e-03
62.500000 2.61356848e-03 2.73782067e-03
65.500000 9.25134325e-04 1.07222974e-03
67.500000 2.44660756e-03 2.42448799e-03
69.500000 8.26443694e-04 9.80027134e-04
72.500000 9.82187920e-04 8.90439074e-04
74.500000 2.02710312e-03 2.10263162e-03
77.500000 7.24596469e-04 8.30859508e-04
79.500000 1.89143051e-03 1.89763233e-03
82.500000 1.71269679e-03 1.80385758e-03
85.500000 6.18594948e-04 7.16032469e-04
88.500000 7.41679553e-04 6.62151534e-04
91.500000 1.52162580e-03 1.53733915e-03
94.500000 1.40292983e-03 1.47095879e-03
97.500000 4.95415918e-04 5.87030769e-04
100.500000 6.09205611e-04 5.48030161e-04
104.500000 5.55281633e-04 5.17096146e-04
107.500000 1.18370919e-03 1.20760728e-03
111.500000 1.13682978e-03 1.14328446e-03
115.500000 1.05004879e-03 1.08447581e-03
119.500000 1.02233247e-03 1.03054152e-03
123.500000 9.72993821e-04 9.80934123e-04
127.500000 9.08451084e-04 9.35182782e-04
132.500000 3.79668746e-04 3.63029005e-04
136.500000 3.73960443e-04 3.47278227e-04
141.500000 2.96555516e-04 3.34539921e-04
146.500000 7.31425092e-04 7.61489802e-04
151.500000 7.24411149e-04 7.22184474e-04
156.500000 3.12057273e-04 2.83188970e-04
162.500000 6.23030738e-04 6.51751568e-04
167.500000 6.21441835e-04 6.21295803e-04
173.500000 2.02518020e-04 2.46027878e-04
179.500000 5.43329367e-04 5.60090083e-04
185.500000 1.91184824e-04 2.22449724e-04
191.500000 4.97101685e-04 5.08312850e-04
198.500000 4.56743501e-04 4.82641379e-04
205.500000 1.78142670e-04 1.90663897e-04
212.500000 1.79010959e-04 1.79331363e-04
219.500000 4.05346011e-04 4.14275437e-04
227.500000 3.88689305e-04 3.92629132e-04
235.500000 3.60900077e-04 3.72804358e-04
243.500000 3.41210363e-04 3.54593518e-04
251.500000 3.28612434e-04 3.37818475e-04
260.500000 1.34412567e-04 1.32256999e-04
269.500000 1.16427547e-04 1.26786083e-04
278.500000 2.72893649e-04 2.90336929e-04
288.500000 1.20509125e-04 1.13526853e-04
298.500000 2.46565360e-04 2.61639184e-04
308.500000 1.05483835e-04 1.02694545e-04
319.500000 2.24384007e-04 2.35969741e-04
330.500000 2.15304289e-04 2.24560867e-04
342.500000 2.00170838e-04 2.12858627e-04
353.500000 7.35507335e-05 8.43112253e-05
366.500000 1.79854751e-04 1.92289092e-04
378.500000 1.75341011e-04 1.83214282e-04
391.500000 1.68611642e-04 1.73985940e-04
405.500000 6.56719743e-05 6.85965119e-05
419.500000 1.56052296e-04 1.56865860e-04
433.500000 5.68694107e-05 6.20476137e-05
449.500000 4.53438787e-05 5.87588332e-05


==> fig1a_envelope.dat <==
r env
4.000000 1.71388647e-01
4.485957 1.44307676e-01
5.030952 1.21505746e-01
5.642158 1.02306729e-01
6.327619 8.61413316e-02
7.096356 7.25302147e-02
7.958486 6.10697786e-02
8.925356 5.14201961e-02
10.009690 4.32953357e-02
11.225759 3.64542774e-02
12.589566 3.06941687e-02
14.119062 2.58442098e-02
15.834375 2.17605887e-02
17.758080 1.83222171e-02
19.915494 1.54271395e-02
22.335011 1.29895106e-02
25.048472 1.09370493e-02
28.091590 9.20889570e-03
31.504414 7.75380611e-03
35.331858 6.52863395e-03
39.624296 5.49705019e-03
44.438218 4.62846607e-03
49.836980 3.89712618e-03
55.891632 3.28134466e-03
62.681859 2.76286225e-03
70.297025 2.32630479e-03
78.837352 1.95872739e-03
88.415235 1.64923058e-03
99.156727 1.38863710e-03
111.203194 1.16921976e-03
124.713176 9.84472361e-04
139.864475 8.28916740e-04
156.856491 6.97940327e-04
175.912854 5.87659384e-04
197.284358 4.94803836e-04
221.252268 4.16620313e-04
248.132019 3.50790500e-04
278.277368 2.95362398e-04
312.085051 2.48692443e-04
350.000000 2.09396766e-04


==> fig1b_convergence.dat <==
Lla a
32.0 1.3631680697385924
64.0 1.4814954832998213
96.0 1.461565857330074
128.0 1.4912593217645158
192.0 1.494104264756618
256.0 1.4926287053789533
384.0 1.4960044350381951


==> fig2a_threshold.dat <==
gamma a
0.50 1.488643
0.75 1.488475
1.00 1.496814
1.25 1.505246
1.40 1.489038
1.50 1.465104
1.60 1.488837
1.75 1.404148
2.00 1.174231

